Semantic Specialisation of Distributional Word Vector Spaces using Monolingual and Cross-Lingual Constraints

We present Attract-Repel, an algorithm for improving the semantic quality of word vectors by injecting constraints extracted from lexical resources. Attract-Repel facilitates the use of constraints from mono- and cross-lingual resources, yielding semantically specialised cross-lingual vector spaces. Our evaluation shows that the method can make use of existing cross-lingual lexicons to construct high-quality vector spaces for a plethora of different languages, facilitating semantic transfer from high- to lower-resource ones. The effectiveness of our approach is demonstrated with state-of-the-art results on semantic similarity datasets in six languages. We next show that Attract-Repel-specialised vectors boost performance in the downstream task of dialogue state tracking (DST) across multiple languages. Finally, we show that cross-lingual vector spaces produced by our algorithm facilitate the training of multilingual DST models, which brings further performance improvements.

==> example_neighbours.txt <==
==============================================================================================
Slavic Vectors + English
==============================================================================================

Enter word:sh_auto
 (sh_auto, -0.0)  (ru_автомашина, 0.05)  (en_motorcar, 0.06)  (ru_автомотор, 0.06)  (pl_automobil, 0.06)  (pl_samochodzik, 0.07)  (pl_auto, 0.07)  (sh_automobil, 0.08)  (sh_automobili, 0.08)  (pl_bryka, 0.08)  (bg_колата, 0.09)  (en_automobile, 0.1)  (ru_автоматический, 0.11)  (en_auto, 0.11)  (pl_automatyczny, 0.13)  (pl_samochód, 0.13)  (en_autos, 0.13)  (pl_samochodów, 0.13)  (bg_автомобил, 0.13)  (ru_авто, 0.13)  


Enter word:en_car
 (en_car, -0.0)  (ru_легковушка, 0.19)  (pl_wagonów, 0.2)  (sh_auto, 0.2)  (pl_wagonie, 0.2)  (pl_automobil, 0.2)  (pl_bryka, 0.2)  (en_motorcar, 0.21)  (ru_автомотор, 0.21)  (ru_автомашина, 0.21)  (sh_automobili, 0.22)  (en_boxcar, 0.22)  (en_railcar, 0.22)  (ru_автомотриса, 0.22)  (bg_кола, 0.23)  (ru_вагон, 0.23)  (pl_auto, 0.23)  (en_automobile, 0.24)  (pl_samochodzik, 0.24)  (ru_авто, 0.24)  

Enter word:en_night
 (en_night, -0.0)  (en_nightlife, 0.16)  (sh_noć, 0.18)  (en_nuit, 0.24)  (pl_noc, 0.25)  (en_mists, 0.25)  (bg_нощта, 0.25)  (en_nighttime, 0.26)  (bg_нощ, 0.27)  (en_tonight, 0.27)  (sh_noću, 0.27)  (en_overnight, 0.3)  (pl_nocy, 0.32)  (en_nights, 0.33)  (en_impairs, 0.34)  (ru_ночь, 0.34)  (en_discourages, 0.34)  (en_impedes, 0.35)  (en_erodes, 0.35)  (en_interferes, 0.36)  

Enter word:en_morning
 (en_morning, 0.0)  (en_daybreak, 0.14)  (en_morn, 0.14)  (bg_разсъмване, 0.15)  (sh_svitanje, 0.15)  (sh_zore, 0.15)  (bg_изгрев, 0.15)  (en_dawn, 0.16)  (ru_утро, 0.16)  (bg_аврора, 0.16)  (sh_jutro, 0.16)  (ru_рассвет, 0.17)  (sh_zora, 0.17)  (sh_zoru, 0.17)  (pl_poranek, 0.17)  (en_sunrise, 0.17)  (bg_зазоряване, 0.18)  (bg_сутрин, 0.18)  (en_sunrises, 0.18)  (bg_зора, 0.18)  

Enter word:en_freedom
 (en_freedom, 0.0)  (sh_slobode, 0.11)  (ru_вольность, 0.11)  (ru_несвобода, 0.11)  (bg_свободи, 0.12)  (en_liberty, 0.13)  (sh_slobodu, 0.14)  (sh_sloboda, 0.14)  (ru_самостоятельность, 0.15)  (bg_свобода, 0.17)  (ru_свобода, 0.18)  (pl_wolność, 0.2)  (en_liberties, 0.2)  (en_freely, 0.21)  (pl_swoboda, 0.21)  (en_liberated, 0.23)  (pl_wolności, 0.24)  (en_liberation, 0.25)  (en_liberating, 0.25)  (en_liberates, 0.26)  

Enter word:en_country
 (en_country, -0.0)  (en_nation, 0.13)  (sh_država, 0.13)  (sh_zemlji, 0.14)  (sh_nacija, 0.16)  (ru_нация, 0.16)  (pl_prowincja, 0.16)  (sh_države, 0.16)  (sh_etnicitet, 0.16)  (en_nationally, 0.16)  (pl_zaścianek, 0.17)  (sh_nacije, 0.17)  (en_govt, 0.17)  (sh_nacionalno, 0.17)  (sh_narodi, 0.17)  (ru_государственность, 0.17)  (bg_нация, 0.18)  (ru_государство, 0.19)  (sh_narod, 0.2)  (pl_teren, 0.21)  

Enter word:en_carpet
 (en_carpet, 0.0)  (en_rug, 0.1)  (bg_килим, 0.13)  (ru_ковролин, 0.13)  (bg_килими, 0.15)  (pl_dywany, 0.15)  (bg_мокет, 0.16)  (pl_dywanów, 0.16)  (sh_tepih, 0.16)  (pl_wykładziny, 0.17)  (ru_ковер, 0.19)  (ru_коврик, 0.19)  (sh_ćilim, 0.19)  (en_carpeting, 0.19)  (pl_dywan, 0.22)  (ru_ковров, 0.24)  (en_carpets, 0.28)  (ru_килим, 0.29)  (en_mat, 0.31)  (sh_sag, 0.33)  


Enter word:en_woman 
 (en_woman, 0.0)  (ru_женщина, 0.11)  (bg_жените, 0.14)  (sh_žena, 0.15)  (en_womanish, 0.16)  (bg_жена, 0.17)  (pl_kobieta, 0.17)  (sh_treba, 0.19)  (bg_жени, 0.2)  (en_womens, 0.2)  (pl_kobiet, 0.2)  (sh_žene, 0.21)  (pl_niewiasta, 0.22)  (sh_žensko, 0.23)  (sh_ženke, 0.23)  (pl_samica, 0.25)  (ru_самка, 0.25)  (bg_женска, 0.25)  (sh_ženka, 0.25)  (ru_дама, 0.25)  


Enter word:en_radicalism
 (en_radicalism, -0.0)  (pl_radykalizmu, 0.12)  (sh_radikalizam, 0.14)  (ru_радикализм, 0.14)  (pl_radykalizm, 0.15)  (ru_радикальность, 0.2)  (ru_радикализация, 0.22)  (en_extremism, 0.27)  (ru_радикал, 0.3)  (en_fundamentalism, 0.32)  (pl_ultras, 0.38)  (pl_radykał, 0.41)  (en_extremist, 0.43)  (ru_экстремизм, 0.44)  (en_fundamentalist, 0.45)  (pl_ekstremistów, 0.45)  (ru_фундаменталистский, 0.46)  (bg_радикал, 0.46)  (en_radical, 0.46)  (ru_фундаментализм, 0.47)  

Enter word:en_book
 (en_book, 0.0)  (sh_knjiga, 0.19)  (pl_książka, 0.2)  (pl_księga, 0.22)  (ru_книга, 0.22)  (sh_pravila, 0.22)  (bg_книги, 0.23)  (sh_volumena, 0.23)  (pl_ledger, 0.24)  (en_booke, 0.24)  (ru_фаль, 0.25)  (bg_книга, 0.25)  (sh_knjige, 0.26)  (bg_мюзикъл, 0.27)  (sh_biblije, 0.27)  (pl_biblii, 0.27)  (ru_мюзикл, 0.28)  (sh_musical, 0.28)  (sh_mjuzikli, 0.28)  (bg_том, 0.28)  

Enter word:en_bicycle
 (en_bicycle, 0.0)  (en_bike, 0.1)  (pl_rowery, 0.12)  (bg_велосипеди, 0.13)  (bg_велосипед, 0.14)  (en_biking, 0.14)  (en_bikes, 0.14)  (sh_dvokolica, 0.14)  (sh_bicikle, 0.14)  (sh_bicikla, 0.14)  (pl_rower, 0.15)  (en_cycling, 0.15)  (sh_bicikl, 0.17)  (en_bicycling, 0.17)  (sh_biciklizam, 0.18)  (en_bicycles, 0.18)  (bg_колоездачи, 0.18)  (bg_колоездене, 0.18)  (sh_biciklisti, 0.18)  (en_motorcycle, 0.19)  

Enter word:en_airplane
 (en_airplane, 0.0)  (en_aeroplane, 0.05)  (pl_samolot, 0.07)  (ru_аэроплан, 0.07)  (bg_самолети, 0.07)  (sh_zrakoplov, 0.08)  (sh_avion, 0.08)  (sh_vazduhoplov, 0.1)  (en_airliner, 0.1)  (bg_самолет, 0.12)  (sh_zrakoplova, 0.13)  (ru_самолетов, 0.14)  (en_airline, 0.15)  (ru_авиалайнер, 0.15)  (en_aircrafts, 0.16)  (en_aeroplanes, 0.16)  (ru_самолет, 0.17)  (pl_samolotów, 0.18)  (en_airliners, 0.19)  (en_airplanes, 0.2)  


Bold where native speakers confirmed that these are actual synonyms. Put English meaning of query word in brackets. 



==============================================================================================
Germanic Vectors
==============================================================================================

Enter word:en_car
 (en_car, -0.0)  (sv_bilens, 0.18)  (nl_personenwagen, 0.18)  (sv_automobil, 0.19)  (en_motorcar, 0.19)  (sv_bilar, 0.2)  (de_automobil, 0.2)  (sv_car, 0.2)  (sv_bil, 0.2)  (sv_personbilar, 0.2)  (nl_autos, 0.2)  (de_wagon, 0.21)  (nl_automobiel, 0.21)  (de_personenkraftwagen, 0.21)  (de_dieseltriebwagen, 0.21)  (de_personenwagen, 0.21)  (de_pkw, 0.21)  (de_autos, 0.21)  (de_kraftwagen, 0.21)  (sv_auto, 0.22)  

Enter word:en_night
 (en_night, 0.0)  (nl_nacht, 0.17)  (en_nuit, 0.17)  (nl_overnachting, 0.2)  (sv_natten, 0.22)  (nl_nachtje, 0.25)  (en_mists, 0.27)  (sv_natt, 0.28)  (en_nighttime, 0.28)  (de_nacht, 0.28)  (nl_vannacht, 0.29)  (en_tonight, 0.29)  (de_mitternacht, 0.3)  (sv_nattetid, 0.3)  (sv_midnatt, 0.31)  (nl_avondje, 0.31)  (en_overnight, 0.31)  (en_midnight, 0.31)  (en_nights, 0.35)  (en_impedes, 0.36)  

Enter word:en_morning
 (en_morning, 0.0)  (de_vormittag, 0.13)  (nl_krieken, 0.15)  (en_dawn, 0.15)  (nl_zonsopkomst, 0.15)  (sv_morgonen, 0.15)  (de_tagesanbruch, 0.15)  (en_sunrise, 0.15)  (nl_opgang, 0.15)  (de_sonnenaufgang, 0.15)  (nl_dageraad, 0.16)  (de_anbruch, 0.16)  (sv_morgon, 0.16)  (en_daybreak, 0.16)  (de_morgengrauen, 0.16)  (nl_zonsopgang, 0.16)  (nl_goedemorgen, 0.16)  (sv_gryningen, 0.16)  (en_mornin, 0.17)  (sv_gryning, 0.17)  

Enter word:en_freedom
 (en_freedom, 0.0)  (sv_friheter, 0.1)  (sv_frihet, 0.11)  (de_freiheiten, 0.12)  (en_liberty, 0.13)  (sv_frihetlig, 0.13)  (de_freiheit, 0.18)  (de_exemtion, 0.19)  (nl_vrijheden, 0.19)  (en_liberation, 0.21)  (en_freely, 0.22)  (nl_vrijheid, 0.25)  (sv_autonomi, 0.25)  (en_liberties, 0.27)  (sv_autonoma, 0.27)  (en_liberated, 0.28)  (en_liberating, 0.28)  (sv_självstyre, 0.3)  (en_free, 0.3)  (en_liberate, 0.31)  

Enter word:en_country
 (en_country, 0.0)  (sv_nationalitet, 0.12)  (de_staatsverband, 0.13)  (de_nationalgefühl, 0.13)  (de_bundesland, 0.13)  (sv_nation, 0.13)  (sv_statliga, 0.13)  (de_rural, 0.13)  (de_nationalbewusstsein, 0.14)  (sv_länder, 0.14)  (de_staatlichkeit, 0.14)  (de_staatswesen, 0.14)  (sv_nationer, 0.14)  (sv_nationellt, 0.14)  (sv_landet, 0.14)  (en_nation, 0.15)  (sv_statsmakterna, 0.15)  (nl_ruraal, 0.15)  (sv_statlig, 0.15)  (sv_landsort, 0.15)  

Enter word:en_carpet
 (en_carpet, -0.0)  (de_teppichboden, 0.08)  (nl_tapijten, 0.1)  (en_rug, 0.1)  (de_teppich, 0.1)  (en_carpeting, 0.11)  (de_teppiche, 0.12)  (sv_mattor, 0.13)  (sv_matta, 0.13)  (en_carpets, 0.18)  (nl_tapijt, 0.19)  (nl_kleedje, 0.22)  (nl_vloerbedekking, 0.23)  (de_brücke, 0.31)  (de_matta, 0.32)  (nl_matta, 0.37)  (en_mat, 0.37)  (de_matte, 0.4)  (en_doilies, 0.45)  (nl_mat, 0.45)  


Enter word:en_woman
 (en_woman, 0.0)  (de_frauen, 0.12)  (sv_kvinnliga, 0.12)  (sv_kvinna, 0.13)  (sv_kvinnor, 0.13)  (de_weib, 0.13)  (en_womanish, 0.13)  (sv_kvinno, 0.14)  (de_frauenzimmer, 0.14)  (sv_honkön, 0.15)  (sv_kvinnan, 0.16)  (nl_vrouw, 0.16)  (de_madam, 0.16)  (sv_kvinnligt, 0.16)  (sv_gumman, 0.17)  (sv_female, 0.18)  (sv_gumma, 0.18)  (sv_kvinnlig, 0.18)  (sv_feminin, 0.18)  (en_wife, 0.18)  


Enter word:en_radicalism
 (en_radicalism, -0.0)  (nl_radicalisme, 0.18)  (sv_radikalism, 0.22)  (de_radikalismus, 0.23)  (de_radikalisierung, 0.24)  (sv_radikal, 0.25)  (en_fundamentalism, 0.26)  (en_extremism, 0.26)  (nl_radicaal, 0.3)  (en_extremist, 0.3)  (en_fundamentalist, 0.34)  (sv_tresidig, 0.36)  (sv_radikalt, 0.36)  (de_fundamentalismus, 0.37)  (de_radikal, 0.37)  (nl_extremisme, 0.38)  (de_extremismus, 0.38)  (de_extremisten, 0.39)  (de_fundamentalisten, 0.39)  (sv_fundamentalism, 0.39)  


Enter word:en_book
 (en_book, -0.0)  (nl_zangspel, 0.19)  (sv_bokform, 0.19)  (sv_böcker, 0.19)  (svbattbok, 0.19)  (sv_musikalen, 0.2)  (de_musiktheater, 0.21)  (nl_musical, 0.21)  (nl_musicalacteur, 0.21)  (sv_bok, 0.22)  (sv_musikaler, 0.22)  (sv_böckerna, 0.22)  (de_musicals, 0.23)  (sv_boken, 0.23)  (sv_musikal, 0.24)  (de_buch, 0.24)  (sv_skrifter, 0.24)  (nl_musicals, 0.24)  (nl_musicalactrice, 0.24)  (de_musical, 0.24)  


Enter word:en_bicycle
 (en_bicycle, 0.0)  (nl_fietsen, 0.05)  (nl_fietsers, 0.05)  (nl_fiets, 0.05)  (sv_cyklarna, 0.07)  (de_radfahren, 0.07)  (sv_cykeln, 0.08)  (sv_cyklist, 0.08)  (sv_cykla, 0.08)  (sv_cyklar, 0.09)  (nl_velo, 0.09)  (nl_fietser, 0.1)  (de_fahrräder, 0.1)  (en_biking, 0.1)  (sv_cykelsport, 0.1)  (de_fahrrad, 0.1)  (sv_cykeltävling, 0.11)  (sv_cyklister, 0.11)  (de_radfahrer, 0.11)  (de_fahrradfahren, 0.11)  


Enter word:en_airplane
 (en_airplane, 0.0)  (en_aeroplane, 0.03)  (sv_passagerarplan, 0.05)  (de_flugzeuge, 0.05)  (sv_flygplan, 0.06)  (de_flugzeugen, 0.07)  (de_flugzeug, 0.07)  (sv_lågvingat, 0.07)  (sv_flygmaskin, 0.08)  (sv_trafikflygplan, 0.08)  (de_gemischtbauweise, 0.08)  (de_luftfahrzeug, 0.09)  (nl_vliegtuig, 0.09)  (sv_högvingat, 0.09)  (sv_flygplanet, 0.09)  (nl_vliegtuigen, 0.09)  (en_airliner, 0.09)  (de_luftfahrzeuge, 0.1)  (de_fluggerät, 0.1)  (de_flugsteuerung, 0.11)  


==============================================================================================
Romance Vectors
==============================================================================================


Enter word:en_car
 (en_car, 0.0)  (pt_carros, 0.2)  (es_coche, 0.2)  (it_vagoni, 0.2)  (pt_carro, 0.22)  (pt_automotora, 0.22)  (pt_automotivo, 0.22)  (it_carrozza, 0.23)  (it_automobilistici, 0.23)  (en_motorcar, 0.23)  (it_autovettura, 0.24)  (it_autovetture, 0.24)  (it_automobili, 0.24)  (en_auto, 0.24)  (en_railcar, 0.24)  (it_vettura, 0.24)  (pt_viatura, 0.25)  (it_car, 0.25)  (it_vagone, 0.25)  (es_automovil, 0.25)  

Enter word:en_night
 (en_night, -0.0)  (en_nuit, 0.19)  (en_mists, 0.2)  (en_nightlife, 0.2)  (it_notte, 0.21)  (it_nottata, 0.21)  (pt_noturno, 0.22)  (es_noche, 0.22)  (pt_noite, 0.23)  (en_nighttime, 0.23)  (es_noches, 0.24)  (pt_nocturno, 0.24)  (pt_noites, 0.25)  (en_tonight, 0.26)  (en_nite, 0.27)  (en_nights, 0.28)  (en_midnight, 0.28)  (en_overnight, 0.31)  (en_evening, 0.31)  (en_nocturnal, 0.31)  

Enter word:en_morning
 (en_morning, -0.0)  (en_dawn, 0.09)  (pt_madrugada, 0.1)  (en_daybreak, 0.11)  (en_cockcrow, 0.12)  (it_albeggiare, 0.13)  (en_sunrises, 0.14)  (pt_aurora, 0.14)  (it_mattina, 0.14)  (pt_madrugadas, 0.14)  (it_nascente, 0.14)  (es_aurora, 0.14)  (en_sunrise, 0.14)  (es_amaneceres, 0.15)  (pt_amanhecer, 0.15)  (es_orto, 0.15)  (en_sunup, 0.15)  (es_alba, 0.16)  (pt_alvorada, 0.16)  (es_amanecer, 0.16)  


Enter word:en_freedom
 (en_freedom, 0.0)  (it_libertà, 0.09)  (es_libertades, 0.11)  (en_liberty, 0.11)  (en_liberties, 0.17)  (en_freely, 0.18)  (pt_liberdades, 0.21)  (en_freedoms, 0.22)  (es_libertad, 0.22)  (en_liberates, 0.22)  (en_liberated, 0.23)  (pt_freedom, 0.24)  (pt_liberdade, 0.25)  (pt_libertação, 0.25)  (en_liberating, 0.26)  (en_liberation, 0.27)  (pt_isenção, 0.29)  (pt_liberalismo, 0.3)  (en_frees, 0.3)  (en_exemption, 0.3)  


Enter word:en_country
 (en_country, 0.0)  (en_nation, 0.11)  (pt_nacionalizada, 0.11)  (es_paises, 0.12)  (it_länder, 0.12)  (es_pais, 0.13)  (pt_länder, 0.14)  (es_country, 0.14)  (es_nación, 0.15)  (pt_rurais, 0.15)  (pt_country, 0.16)  (it_nazione, 0.16)  (en_nationally, 0.16)  (es_nacion, 0.16)  (en_govt, 0.17)  (it_territorio, 0.17)  (pt_nação, 0.17)  (es_estatista, 0.18)  (it_nazioni, 0.18)  (en_land, 0.19)  


Enter word:en_carpet
 (en_carpet, -0.0)  (en_rug, 0.06)  (pt_tapetes, 0.07)  (it_tappetino, 0.08)  (pt_carpete, 0.08)  (it_moquette, 0.1)  (en_carpeting, 0.1)  (pt_tapete, 0.1)  (it_tappeti, 0.11)  (es_moqueta, 0.11)  (it_parrucchino, 0.16)  (en_carpets, 0.17)  (es_alfombra, 0.17)  (es_alfombras, 0.19)  (pt_tapeçaria, 0.2)  (it_zerbino, 0.21)  (es_tapete, 0.26)  (it_tappeto, 0.27)  (en_mat, 0.28)  (es_manta, 0.29)  


Enter word:en_woman
 (en_woman, 0.0)  (pt_feminina, 0.17)  (es_mujer, 0.17)  (pt_fêmea, 0.18)  (pt_mulher, 0.18)  (en_womanish, 0.19)  (it_donna, 0.19)  (pt_femininas, 0.2)  (es_mujeres, 0.2)  (es_femina, 0.21)  (it_femmine, 0.21)  (en_womens, 0.21)  (es_fémina, 0.21)  (pt_fêmeas, 0.22)  (it_donne, 0.23)  (it_ragazza, 0.23)  (es_hembra, 0.24)  (en_wife, 0.25)  (it_signora, 0.26)  (es_femenina, 0.26)  


Enter word:en_radicalism
 (en_radicalism, -0.0)  (es_radicalidad, 0.18)  (es_radicalismo, 0.19)  (pt_radicalismo, 0.2)  (it_radicalismo, 0.21)  (en_extremism, 0.25)  (en_fundamentalism, 0.27)  (en_extremist, 0.35)  (en_fundamentalist, 0.37)  (it_massimalista, 0.39)  (it_oltranzista, 0.4)  (es_extremismo, 0.4)  (it_ultrà, 0.4)  (es_fundamentalismo, 0.4)  (es_fundamentalista, 0.42)  (pt_extremismo, 0.42)  (es_extremista, 0.43)  (it_fondamentalista, 0.43)  (es_extremistas, 0.43)  (it_estremisti, 0.43)  


Enter word:en_book 
 (en_book, -0.0)  (en_workbook, 0.17)  (es_libro, 0.19)  (it_libro, 0.21)  (it_partitario, 0.22)  (en_bible, 0.23)  (pt_bíblia, 0.24)  (pt_bíblica, 0.25)  (pt_bíblicas, 0.25)  (it_bibbia, 0.25)  (pt_livro, 0.26)  (it_scritture, 0.26)  (it_sovracoperta, 0.26)  (pt_bíblico, 0.26)  (es_librillo, 0.27)  (en_booke, 0.27)  (it_mastro, 0.27)  (pt_escrituras, 0.27)  (enuteronomy, 0.28)  (it_bibbie, 0.28)  


Enter word:en_bicycle
 (en_bicycle, 0.0)  (en_bicycling, 0.1)  (it_bici, 0.11)  (en_bike, 0.11)  (pt_ciclismo, 0.11)  (it_ciclismo, 0.12)  (it_biciclette, 0.12)  (it_bike, 0.12)  (es_bicicleta, 0.12)  (es_pedalear, 0.13)  (pt_bike, 0.13)  (en_bikes, 0.13)  (en_cycling, 0.14)  (en_biking, 0.14)  (pt_bicicletas, 0.14)  (es_ciclismo, 0.15)  (es_bici, 0.15)  (pt_bicicleta, 0.15)  (pt_ciclistas, 0.16)  (it_pedalare, 0.16)  


Enter word:en_airplane
 (en_airplane, -0.0)  (en_aeroplane, 0.03)  (pt_aeroplano, 0.05)  (it_aeroplano, 0.06)  (it_aeromobile, 0.06)  (it_velivolo, 0.06)  (es_aeroplano, 0.07)  (pt_jatos, 0.08)  (it_aereoplano, 0.08)  (pt_aviões, 0.08)  (it_aeroplani, 0.08)  (pt_aeronaves, 0.09)  (it_aereoplani, 0.09)  (en_airliner, 0.09)  (pt_avião, 0.1)  (it_aereo, 0.13)  (es_avión, 0.14)  (en_aeroplanes, 0.14)  (en_aircrafts, 0.15)  (en_airplanes, 0.15)  




=================================================================================================

\begin{table*}
\def\arraystretch{1.0}
\centering
\resizebox{1.8\columnwidth}{!}{%
{\small
\begin{tabular}{c|cccc|cccccccc}
& \multicolumn{4}{c|}{ SimLex Languages} &  \multicolumn{8}{c}{ Non-SimLex Languages} \\
&   \bf EN & \bf DE & \bf IT & \bf RU & \bf NL & \bf SV & \bf FR & \bf ES & \bf   PT & \bf PL & \bf SH & \bf BG \\ \hline
\bf English  & 0.65 &  \bf 0.69    &  \bf 0.70     &  \bf 0.70 & \bf    &  \bf 0.70   &    &    & \bf 0.70 &  \bf 0.70 & \bf 0.69 & \bf 0.68   \\
\bf German   &  \bf 0.61 & 0.43 &  \bf 0.58 & \bf 0.56  & \bf 0.55 & \bf 0.55 & \bf 0.60  & mv &   \bf 0.56   & \bf 0.54 & \bf  0.53 &  \bf 0.52  \\
\bf Italian   & \bf 0.69 & \bf 0.65 & 0.56  & \bf 0.64   &     &  \bf 0.63    & \bf 0.68 & \bf 0.68 & \bf 0.66 & \bf 0.66 &  \bf 0.63 & \bf 0.62  \\
\bf Russian  &  \bf 0.63 &  \bf 0.59  & \bf 0.62  & 0.56 & mv &  \bf 0.60 &   &   &   &\bf  0.60 & \bf 0.59 & \bf 0.61  \\ 
 \end{tabular}}%
}
\caption{The effect on the four SimLex scores of cross-lingual semantic specialisation with each combination of the four SimLex languages with each of the twelve languages. The four figures on the first diagonal indicate monolingual semantic specialisation for the SimLex languages. The figures in bold indicate improvements over these baselines. }

\label{tab:four-lang-expansion}
\end{table*}

\begin{table*}
\def\arraystretch{1.0}
\centering
\resizebox{2.0\columnwidth}{!}{%
{\small
\begin{tabular}{ccccccccccccccccccccccccccccccccc}

en_car & en_car & en_car & en_night & en_night & en_night & en_morning & en_morning & en_morning & en_freedom & en_freedom & en_freedom & en_country & en_country & en_country & en_carpet & en_carpet & en_carpet & en_woman & en_woman & en_woman & en_radicalism & en_radicalism & en_radicalism & en_book & en_book & en_book & en_bicycle & en_bicycle & en_bicycle & en_airplane & en_airplane & en_airplane \\
ru_легковушка & sv_bilens & pt_carros & en_nightlife & nl_nacht & en_nuit & en_daybreak & de_vormittag & en_dawn & sh_slobode & sv_friheter & it_libertà & en_nation & sv_nationalitet & en_nation & en_rug & de_teppichboden & en_rug & ru_женщина & de_frauen & pt_feminina & pl_radykalizmu & nl_radicalisme & es_radicalidad & sh_knjiga & nl_zangspel & en_workbook & en_bike & nl_fietsen & en_bicycling & en_aeroplane & en_aeroplane & en_aeroplane \\
pl_wagonów & nl_personenwagen & es_coche & sh_noć & en_nuit & en_mists & en_morn & nl_krieken & pt_madrugada & ru_вольность & sv_frihet & es_libertades & sh_država & de_staatsverband & pt_nacionalizada & bg_килим & nl_tapijten & pt_tapetes & bg_жените & sv_kvinnliga & es_mujer & sh_radikalizam & sv_radikalism & es_radicalismo & pl_książka & sv_bokform & es_libro & pl_rowery & nl_fietsers & it_bici & pl_samolot & sv_passagerarplan & pt_aeroplano \\
sh_auto & sv_automobil & it_vagoni & en_nuit & nl_overnachting & en_nightlife & bg_разсъмване & en_dawn & en_daybreak & ru_несвобода & de_freiheiten & en_liberty & sh_zemlji & de_nationalgefühl & es_paises & ru_ковролин & en_rug & it_tappetino & sh_žena & sv_kvinna & pt_fêmea & ru_радикализм & de_radikalismus & pt_radicalismo & pl_księga & sv_böcker & it_libro & bg_велосипеди & nl_fiets & en_bike & ru_аэроплан & de_flugzeuge & it_aeroplano \\
pl_wagonie & en_motorcar & pt_carro & pl_noc & sv_natten & it_notte & sh_svitanje & nl_zonsopkomst & en_cockcrow & bg_свободи & en_liberty & en_liberties & sh_nacija & de_bundesland & it_länder & bg_килими & de_teppich & pt_carpete & en_womanish & sv_kvinnor & pt_mulher & pl_radykalizm & de_radikalisierung & it_radicalismo & ru_книга & svbattbok & it_partitario & bg_велосипед & sv_cyklarna & pt_ciclismo & bg_самолети & sv_flygplan & it_aeromobile \\
pl_automobil & sv_bilar & pt_automotora & en_mists & nl_nachtje & it_nottata & sh_zore & sv_morgonen & it_albeggiare & en_liberty & sv_frihetlig & en_freely & ru_нация & sv_nation & es_pais & pl_dywany & en_carpeting & it_moquette & bg_жена & de_weib & en_womanish & ru_радикальность & sv_radikal & en_extremism & sh_pravila & sv_musikalen & en_bible & en_biking & de_radfahren & it_ciclismo & sh_zrakoplov & de_flugzeugen & it_velivolo \\
pl_bryka & de_automobil & pt_automotivo & bg_нощта & en_mists & pt_noturno & bg_изгрев & de_tagesanbruch & en_sunrises & sh_slobodu & de_freiheit & pt_liberdades & pl_prowincja & sv_statliga & pt_länder & bg_мокет & de_teppiche & en_carpeting & pl_kobieta & en_womanish & it_donna & ru_радикализация & en_fundamentalism & en_fundamentalism & bg_книги & de_musiktheater & pt_bíblia & en_bikes & sv_cykeln & it_biciclette & sh_avion & de_flugzeug & es_aeroplano \\
en_motorcar & sv_car & it_carrozza & en_nighttime & sv_natt & es_noche & en_dawn & en_sunrise & pt_aurora & sh_sloboda & de_exemtion & en_freedoms & sh_države & de_rural & es_country & pl_dywanów & sv_mattor & pt_tapete & sh_treba & sv_kvinno & pt_femininas & en_extremism & en_extremism & en_extremist & sh_volumena & nl_musical & pt_bíblica & sh_dvokolica & sv_cyklist & it_bike & sh_vazduhoplov & sv_lågvingat & pt_jatos \\
ru_автомотор & sv_bil & it_automobilistici & bg_нощ & en_nighttime & pt_noite & ru_утро & nl_opgang & it_mattina & ru_самостоятельность & nl_vrijheden & es_libertad & sh_etnicitet & de_nationalbewusstsein & es_nación & sh_tepih & sv_matta & it_tappeti & bg_жени & de_frauenzimmer & es_mujeres & ru_радикал & nl_radicaal & en_fundamentalist & pl_ledger & nl_musicalacteur & pt_bíblicas & sh_bicikle & sv_cykla & es_bicicleta & en_airliner & sv_flygmaskin & it_aereoplano \\
ru_автомашина & sv_personbilar & en_motorcar & en_tonight & de_nacht & en_nighttime & bg_аврора & de_sonnenaufgang & pt_madrugadas & bg_свобода & en_liberation & en_liberates & en_nationally & sv_länder & pt_rurais & pl_wykładziny & en_carpets & es_moqueta & en_womens & sv_honkön & es_femina & en_fundamentalism & en_extremist & it_massimalista & en_booke & sv_bok & it_bibbia & sh_bicikla & sv_cyklar & es_pedalear & bg_самолет & sv_trafikflygplan & pt_aviões \\
sh_automobili & nl_autos & it_autovettura & sh_noću & nl_vannacht & es_noches & sh_jutro & nl_dageraad & it_nascente & ru_свобода & en_freely & en_liberated & pl_zaścianek & de_staatlichkeit & pt_country & ru_ковер & nl_tapijt & it_parrucchino & pl_kobiet & sv_kvinnan & it_femmine & pl_ultras & en_fundamentalist & it_oltranzista & ru_фаль & sv_musikaler & pt_livro & pl_rower & nl_velo & pt_bike & sh_zrakoplova & de_gemischtbauweise & it_aeroplani \\
en_boxcar & de_wagon & it_autovetture & en_overnight & en_tonight & pt_nocturno & ru_рассвет & de_anbruch & es_aurora & pl_wolność & nl_vrijheid & pt_freedom & sh_nacije & de_staatswesen & it_nazione & ru_коврик & nl_kleedje & en_carpets & sh_žene & nl_vrouw & en_womens & pl_radykał & sv_tresidig & es_extremismo & bg_книга & sv_böckerna & it_scritture & en_cycling & nl_fietser & en_bikes & ru_самолетов & de_luftfahrzeug & pt_aeronaves \\
en_railcar & nl_automobiel & it_automobili & pl_nocy & de_mitternacht & pt_noites & sh_zora & sv_morgon & en_sunrise & en_liberties & sv_autonomi & pt_liberdade & en_govt & sv_nationer & en_nationally & sh_ćilim & nl_vloerbedekking & es_alfombra & pl_niewiasta & de_madam & es_fémina & en_extremist & sv_radikalt & it_ultrà & sh_knjige & de_musicals & it_sovracoperta & sh_bicikl & de_fahrräder & en_cycling & en_airline & nl_vliegtuig & it_aereoplani \\
ru_автомотриса & de_personenkraftwagen & en_auto & en_nights & sv_nattetid & en_tonight & sh_zoru & en_daybreak & es_amaneceres & en_freely & en_liberties & pt_libertação & sh_nacionalno & sv_nationellt & es_nacion & en_carpeting & de_brücke & es_alfombras & sh_žensko & sv_kvinnligt & pt_fêmeas & ru_экстремизм & de_fundamentalismus & es_fundamentalismo & bg_мюзикъл & sv_boken & pt_bíblico & en_bicycling & en_biking & en_biking & ru_авиалайнер & sv_högvingat & en_airliner \\
bg_кола & de_dieseltriebwagen & en_railcar & en_impairs & sv_midnatt & en_nite & pl_poranek & de_morgengrauen & pt_amanhecer & pl_swoboda & sv_autonoma & en_liberating & sh_narodi & sv_landet & en_govt & pl_dywan & de_matta & pt_tapeçaria & sh_ženke & sv_gumman & it_donne & en_fundamentalist & de_radikal & es_fundamentalista & sh_biblije & sv_musikal & es_librillo & sh_biciklizam & sv_cykelsport & pt_bicicletas & en_aircrafts & sv_flygplanet & pt_avião \\
ru_вагон & de_personenwagen & it_vettura & ru_ночь & nl_avondje & en_nights & en_sunrise & nl_zonsopgang & es_orto & en_liberated & en_liberated & en_liberation & ru_государственность & en_nation & it_territorio & ru_ковров & nl_matta & it_zerbino & pl_samica & sv_female & it_ragazza & pl_ekstremistów & nl_extremisme & pt_extremismo & pl_biblii & de_buch & en_booke & en_bicycles & de_fahrrad & es_ciclismo & en_aeroplanes & nl_vliegtuigen & it_aereo \\
pl_auto & de_pkw & pt_viatura & en_discourages & en_overnight & en_midnight & bg_зазоряване & nl_goedemorgen & en_sunup & pl_wolności & en_liberating & pt_isenção & bg_нация & sv_statsmakterna & pt_nação & en_carpets & en_mat & es_tapete & ru_самка & sv_gumma & es_hembra & ru_фундаменталистский & de_extremismus & es_extremista & ru_мюзикл & sv_skrifter & it_mastro & bg_колоездачи & sv_cykeltävling & es_bici & ru_самолет & en_airliner & es_avión \\
en_automobile & de_autos & it_car & en_impedes & en_midnight & en_overnight & bg_сутрин & sv_gryningen & es_alba & en_liberation & sv_självstyre & pt_liberalismo & ru_государство & nl_ruraal & es_estatista & ru_килим & de_matte & it_tappeto & bg_женска & sv_kvinnlig & en_wife & bg_радикал & de_extremisten & it_fondamentalista & sh_musical & nl_musicals & pt_escrituras & bg_колоездене & sv_cyklister & pt_bicicleta & pl_samolotów & de_luftfahrzeuge & en_aeroplanes \\
pl_samochodzik & de_kraftwagen & it_vagone & en_erodes & en_nights & en_evening & en_sunrises & en_mornin & pt_alvorada & en_liberating & en_free & en_frees & sh_narod & sv_statlig & it_nazioni & en_mat & en_doilies & en_mat & sh_ženka & sv_feminin & it_signora & en_radical & de_fundamentalisten & es_extremistas & sh_mjuzikli & nl_musicalactrice & enuteronomy & sh_biciklisti & de_radfahrer & pt_ciclistas & en_airliners & de_fluggerät & en_aircrafts \\
ru_авто & sv_auto & es_automovil & en_interferes & en_impedes & en_nocturnal & bg_зора & sv_gryning & es_amanecer & en_liberates & en_liberate & en_exemption & pl_teren & sv_landsort & en_land & sh_sag & nl_mat & es_manta & ru_дама & en_wife & es_femenina & ru_фундаментализм & sv_fundamentalism & it_estremisti & bg_том & de_musical & it_bibbie & en_motorcycle & de_fahrradfahren & it_pedalare & en_airplanes & de_flugsteuerung & en_airplanes \\
 \end{tabular}}%
}
\caption{The effect on the four SimLex scores of cross-lingual semantic specialisation with each combination of the four SimLex languages with each of the twelve languages. The four figures on the first diagonal indicate monolingual semantic specialisation for the SimLex languages. The figures in bold indicate improvements over these baselines. }

\label{tab:four-lang-expansion}
\end{table*}









==> germancrossling.txt <==
36  8.4
60	17.9
120	30.3
180	36.8
240	40.9
300	41.0
360	47.6
420	46.5
480	50.5
540	52.5
600	55.7

==> germandist.txt <==
36 2.8
60	5.4
120	19.0
180	25.1
240	32.9
300	34.8
360	37.1
420	41.1
480	40.3
540	45.5
600	46.6

==> germansm.txt <==
36  14.0
60	21.1
120	30.6
180	34.3
240	40.3
300	42.0
360	46.5
420	45.6
480	49.3
540	53.0
600	52.4

==> italiancrossling.txt <==
36 32.1
60  39.3
120	55.7
180	60.3
240	63.3
300	67.5
360	69.0
420	72.3
480	75.0
540	73.6
600	75.3

==> italiandist.txt <==
36  21.9
60	31.1
120	46.4
180	54.3
240	58.3
300	62.4
360	65.7
420	68.9
480	68.7
540	72.8
600	71.2

==> italiansm.txt <==
36  31.7
60	36.9
120	51.0
180	57.0
240	62.5
300	63.4
360	68.1
420	73.3
480	74.4
540	75.2
600	72.7

==> tacl-references.txt <==
Nikolaos Aletras and Mark Stevenson. 2015. A hybrid distributional and knowledge-based model of lexical semantics. In Proceedings of the Fourth Joint Conference on Lexical and Computational Semantics, *SEM, pages 20-29.

Waleed Ammar, George Mulcaire, Miguel Ballesteros, Chris Dyer, and Noah Smith. 2016. Many languages, one parser. Transactions of the ACL, 4:431–444.

Collin F. Baker, Charles J. Fillmore, and John B. Lowe. 1998. The Berkeley FrameNet project. In Proceedings of ACL, pages 86–90.

Mohit Bansal, Kevin Gimpel, and Karen Livescu. 2014. Tailoring continuous word representations for dependency parsing. In Proceedings of ACL, pages 809–815.

Yoshua Bengio, Aaron~C. Courville, and Pascal Vincent. 2013. Representation learning: A review and new perspectives. IEEE Transactions on Pattern Analysis and Machine Intelligence, 35(8):1798-1828.

Jiang Bian, Bin Gao, and Tie-Yan Liu. 2014. Knowledge-powered deep learning for word embedding. In Proceedings of ECML-PKDD, pages 132–148.

Elia Bruni, Nam-Khanh Tran, and Marco Baroni. 2014. Multimodal distributional semantics. Journal of Artificial Intelligence Research, 49:1–47.

Sarath A.P. Chandar, Stanislas Lauly, Hugo Larochelle, Mitesh M. Khapra, Balaraman Ravindran, Vikas C. Raykar, and Amrita Saha. 2014. An autoencoder approach to learning bilingual word representations. In Proceedings of NIPS, pages 1853–1861.

Danqi Chen and Christopher D. Manning. 2014. A fast and accurate dependency parser using neural networks. In Proceedings of EMNLP, pages 740–750.

Ronan Collobert, Jason Weston, Leon Bottou, Michael Karlen, Koray Kavukcuoglu, and Pavel Kuksa. 2011. Natural language processing (almost) from scratch. Journal of Machine Learning Research, 12:2493–2537.

Jocelyn Coulmance, Jean-Marc Marty, Guillaume Wenzek, and Amine Benhalloum. 2015. Trans-gram, fast crosslingual word embeddings. In EMNLP, pages 1109–1113.

Dmitry Davidov and Ari Rappoport. 2006. Efficient unsupervised discovery of word categories using symmetric patterns and high frequency words. In Proceedings of ACL, pages 297–304.

Jacob Devlin, Rabih Zbib, Zhongqiang Huang, Thomas Lamar, Richard M. Schwartz, and John Makhoul. 2014. Fast and robust neural network joint models for statistical machine translation. In Proceedings of ACL, pages 1370–1380.

Paramveer S. Dhillon, Dean P. Foster, and Lyle H. Ungar. 2015. Eigenwords: Spectral word embeddings. Journal of Machine Learning Research, 16:3035–3078.

Georgiana Dinu, Angeliki Lazaridou, and Marco Baroni. 2015. Improving zero-shot learning by mitigating the hubness problem. In Proceedings of ICLR: Workshop Papers.

John C. Duchi, Elad Hazan, and Yoram Singer. 2011. Adaptive subgradient methods for online learning and stochastic optimization. Journal of Machine Learning Research, 12:2121–2159.

Long Duong, Hiroshi Kanayama, Tengfei Ma, Steven Bird, and Trevor Cohn. 2016. Learning crosslingual word embeddings without bilingual corpora. In Proceedings of EMNLP, pages 1285–1295.

Maud Ehrmann, Francesco Cecconi, Daniele Vannella, John Philip Mccrae, Philipp Cimiano, and Roberto Navigli. 2014. Representing multilingual data as linked data: The case of BabelNet 2.0. In Proceedings of LREC, pages 401–408.

Manaal Faruqui and Chris Dyer. 2014. Improving vector space word representations using multilingual correlation. In Proceedings of EACL, pages 462–471.

Manaal Faruqui and Chris Dyer. 2015. Non-distributional word vector representations. In Proceedings of ACL, pages 464–469.

Manaal Faruqui, Jesse Dodge, Sujay K. Jauhar, Chris Dyer, Eduard Hovy, and Noah A. Smith. 2015. Retrofitting word vectors to semantic lexicons. In Proceedings of NAACL, pages 1606–1615.

Lev Finkelstein, Evgeniy Gabrilovich, Yossi Matias, Ehud Rivlin, Zach Solan, Gadi Wolfman, and Eytan Ruppin. 2002. Placing search in context: The concept revisited. ACM Transactions on Information Systems, 20(1):116–131.

Norman M. Fraser and G. Nigel Gilbert. 1991. Simulating speech systems. Computer Speech and Language, 5(1):81–99.

Juri Ganitkevitch and Chris Callison-Burch. 2014. The Multilingual Paraphrase Database. In Proceedings of LREC, pages 4276–4283.

Juri Ganitkevitch, Benjamin Van Durme, and Chris Callison-burch. 2013. PPDB: The Paraphrase Database. In Proceedings of NAACL, pages 758–764.

Daniela Gerz, Ivan Vulić, Felix Hill, Roi Reichart, and Anna Korhonen. 2016. SimVerb-3500: A large-scale evaluation set of verb similarity. In Proceedings of EMNLP, pages 2173–2182.

Xavier Glorot and Yoshua Bengio. 2010. Understanding the difficulty of training deep feedforward neural networks. In Proceedings of AISTATS, pages 249–256.

Yoav Goldberg. 2015. A primer on neural network models for natural language processing. CoRR, abs/1510.00726.

Stephan Gouws, Yoshua Bengio, and Greg Corrado. 2015. BilBOWA: Fast bilingual distributed representations without word alignments. In Proceedings of ICML, pages 748–756.

Jiang Guo, Wanxiang Che, Haifeng Wang, and Ting Liu. 2014. Revisiting embedding features for simple semisupervised learning. In Proceedings of EMNLP, pages 110–120.

Jiang Guo, Wanxiang Che, David Yarowsky, Haifeng Wang, and Ting Liu. 2015. Cross-lingual dependency parsing based on distributed representations. In Proceedings of ACL, pages 1234–1244.

Matthew Henderson, Blaise Thomson, and Jason D. Wiliams. 2014. The Second Dialog State Tracking Challenge. In Proceedings of SIGDIAL, pages 263–272.

Matthew Henderson, Blaise Thomson, and Steve Young. 2014. Robust dialog state tracking using delexicalised recurrent neural networks and unsupervised adaptation. In Proceedings of IEEE SLT, pages 360–365.

Matthew Henderson, Blaise Thomson, and Steve Young. 2014. Word-based dialog state tracking with recurrent neural networks. In Proceedings of SIGDIAL, pages 292–299.

Karl Moritz Hermann and Phil Blunsom. 2014. Multilingual Distributed Representations without Word Alignment. In Proceedings of ICLR.

Karl Moritz Hermann and Phil Blunsom. 2014. Multilingual models for compositional distributed semantics. In Proceedings of ACL, pages 58–68.

Felix Hill, Roi Reichart, and Anna Korhonen. 2015. SimLex-999: Evaluating semantic models with (genuine) similarity estimation. Computational Linguistics, 41(4):665–695.

Kejun Huang, Matt Gardner, Evangelos Papalexakis, Christos Faloutsos, Nikos Sidiropoulos, Tom Mitchell, Partha P. Talukdar, and Xiao Fu. 2015. Translation invariant word embeddings. In Proceedings of EMNLP, pages 1084–1088.

Mohit Iyyer, Jordan Boyd-Graber, Leonardo Claudino, Richard Socher, and Hal Daumé III. 2014. A Neural Network for Factoid Question Answering over Paragraphs. In Proceedings of EMLNP, pages 633–644.

Sujay Kumar Jauhar, Chris Dyer, and Eduard H. Hovy. 2015. Ontologically grounded multi-sense representation learning for semantic vector space models. In Proceedings of NAACL, pages 683–693.

Anders Johannsen, Héctor Martínez Alonso, and Anders Søgaard. 2015. Any-language frame-semantic parsing. In Proceedings of EMNLP, pages 2062–2066.

Douwe Kiela, Felix Hill, and Stephen Clark. 2015. Specializing word embeddings for similarity or relatedness. In Proceedings of EMNLP, pages 2044–2048.

Joo-Kyung Kim, Marie-Catherine de Marneffe, and Eric Fosler-Lussier. 2016. Adjusting word embeddings with semantic intensity orders. In Proceedings of the 1st Workshop on Representation Learning for NLP, pages 62–69.

Joo-Kyung Kim, Gokhan Tur, Asli Celikyilmaz, Bin Cao, and Ye-Yi Wang. 2016. Intent detection using semantically enriched word embeddings. In Proceedings of SLT.

Alexandre Klementiev, Ivan Titov, and Binod Bhattarai. 2012. Inducing crosslingual distributed representations of words. In Proceedings COLING, pages 1459–1474.

Philipp Koehn. 2005. Europarl: A parallel corpus for statistical machine translation. In MT summit, volume 5.

Andrey Kutuzov and Igor Andreev. 2015. Texts in, meaning out: neural language models in semantic similarity task for Russian. In Proceedings of DIALOG.

Angeliki Lazaridou, Georgiana Dinu, and Marco Baroni. 2015. Hubness and pollution: Delving into cross-space mapping for zero-shot learning. In Proceedings of ACL, pages 270–280.

Ira Leviant and Roi Reichart. 2015. Separated by an Un-common Language: Towards Judgment Language Informed Vector Space Modeling. arXiv preprint:1508.00106.

Omer Levy and Yoav Goldberg. 2014. Dependency-based word embeddings. In Proceedings of ACL, pages 302–308.

Quan Liu, Hui Jiang, Si Wei, Zhen-Hua Ling, and Yu Hu. 2015. Learning semantic word embeddings based on ordinal knowledge constraints. In Proceedings of ACL, pages 1501–1511.

Thang Luong, Hieu Pham, and Christopher D. Manning. 2015. Bilingual word representations with monolingual quality in mind. In Proceedings of the 1st Workshop on Vector Space Modeling for NLP, pages 151–159.

Tomas Mikolov, Quoc V. Le, and Ilya Sutskever. 2013. Exploiting similarities among languages for machine translation. arXiv preprint, CoRR, abs/1309.4168.

Tomas Mikolov, Ilya Sutskever, Kai Chen, Gregory S. Corrado, and Jeffrey Dean. 2013. Distributed representations of words and phrases and their compositionality. In Proceedings of NIPS, pages 3111–3119.

George A. Miller. 1995. WordNet: A lexical database for English. Communications of the ACM, pages 39–41. Bhaskar Mitra, Eric T. Nalisnick, Nick Craswell, and Rich Caruana. 2016. A dual embedding space model for document ranking. CoRR, abs/1602.01137.

Bhaskar Mitra, Eric T. Nalisnick, Nick Craswell, and Rich Caruana. 2016. A dual embedding space model for document ranking. arXiv preprint, CoRR, abs/1602.01137.

Nikola Mrkšić, Diarmuid Ó Séaghdha, Blaise Thomson, Milica Gašić, Pei-Hao Su, David Vandyke, Tsung-Hsien Wen, and Steve Young. 2015. Multi-domain dialog state tracking using recurrent neural networks. In Proceedings of ACL, pages 794–799.

Nikola Mrkšić, Diarmuid Ó Séaghdha, Blaise Thomson, Milica Gašić, Lina Rojas-Barahona, Pei-Hao Su, David Vandyke, Tsung-Hsien Wen, and Steve Young. 2016. Counter-fitting word vectors to linguistic constraints. In Proceedings of NAACL, pages 142–148.

Nikola Mrkšić, Diarmuid Ó Séaghdha, Blaise Thomson, Tsung-Hsien Wen, and Steve Young. 2017. Neural Belief Tracker: Data-driven dialogue state tracking. In Proceedings of ACL.

Roberto Navigli and Simone Paolo Ponzetto. 2012. BabelNet: The automatic construction, evaluation and application of a wide-coverage multilingual semantic network. Artificial Intelligence, 193:217–250.

Kim Anh Nguyen, Sabine Schulte im Walde, and Ngoc Thang Vu. 2016. Integrating distributional lexical contrast into word embeddings for antonym-synonym distinction. In Proceedings of ACL, pages 454–459.

Masataka Ono, Makoto Miwa, and Yutaka Sasaki. 2015. Word Embedding-based Antonym Detection using Thesauri and Distributional Information. In Proceedings of NAACL, pages 984–989.

Dominique Osborne, Shashi Narayan, and Shay Cohen. 2016. Encoding prior knowledge with eigenword embeddings. Transactions of the ACL, 4:417–430.

Diarmuid Ó Séaghdha and Anna Korhonen. 2014. Probabilistic distributional semantics. Computational Linguistics, 40(3):587–631.

Ellie Pavlick, Pushpendre Rastogi, Juri Ganitkevich, Benjamin Van Durme, and Chris Callison-Burch. 2015. PPDB 2.0: Better paraphrase ranking, fine-grained entailment relations, word embeddings, and style classification. In Proceedings of ACL, pages 425–430.

Jeffrey Pennington, Richard Socher, and Christopher Manning. 2014. GloVe: Global vectors for word representation. In Proceedings of EMNLP, pages 1532–1543.

Pushpendre Rastogi, Benjamin Van Durme, and Raman Arora. 2015. Multiview LSA: Representation learning via generalized CCA. In Proceedings of NAACL, pages 556–566.

Gábor Recski, Eszter Iklódi, Katalin Pajkossy, and Andras Kornai. 2016. Measuring Semantic Similarity of Words Using Concept Networks. In Proceedings of the 1st Workshop on Representation Learning for NLP, pages 193–200.

Tim Rocktäschel, Edward Grefenstette, Karl Moritz Hermann, Tomáš Kociský, and Phil Blunsom. 2016. Reasoning about Entailment with Neural Attention. In Proceedings of ICLR.

Sascha Rothe and Hinrich Schütze. 2015. AutoExtend: Extending word embeddings to embeddings for synsets and lexemes. In Proceedings of ACL, pages 1793–1803.

Roy Schwartz, Roi Reichart, and Ari Rappoport. 2015. Symmetric pattern based word embeddings for improved word similarity prediction. In Proceedings of CoNLL, pages 258–267.

Richard Socher, John Bauer, Christopher D. Manning, and Andrew Y. Ng. 2013. Parsing with compositional vector grammars. In Proceedings of ACL, pages 455–465.

Richard Socher, Alex Perelygin, Jean Wu, Jason Chuang, Christopher D. Manning, Andrew Ng, and Christopher Potts. 2013. Recursive deep models for semantic compositionality over a sentiment treebank. In Proceedings of EMNLP, pages 1631–1642.

Anders Søgaard, Željko Agić, Héctor Martínez Alonso, Barbara Plank, Bernd Bohnet, and Anders Johannsen. 2015. Inverted indexing for cross-lingual NLP. In Proceedings ACL, pages 1713–1722.

Hubert Soyer, Pontus Stenetorp, and Akiko Aizawa. 2015. Leveraging monolingual data for crosslingual compositional word representations. In Proceedings of ICLR.

Joseph Turian, Lev-Arie Ratinov, and Yoshua Bengio. 2010. Word representations: A simple and general method for semi-supervised learning. In Proceedings of ACL, pages 384–394.

Shyam Upadhyay, Manaal Faruqui, Chris Dyer, and Dan Roth. 2016. Cross-lingual models of word embeddings: An empirical comparison. In Proceedings of ACL, pages 1661–1670.

Ivan Vulić and Anna Korhonen. 2016. Is "universal syntax" universally useful for learning distributed representations? In Proceedings of ACL, pages 518–524. 

Ivan Vulić and Anna Korhonen. 2016. On the role of seed lexicons in learning bilingual word embeddings. In Proceedings of ACL, pages 247–257.

Ivan Vulić and Marie-Francine Moens. 2015. Mono-lingual and cross-lingual information retrieval models based on (bilingual) word embeddings. In Proceedings of SIGIR, pages 363–372.

Ivan Vulić and Marie-Francine Moens. 2016. Bilingual distributed word representations from document-aligned comparable data. Journal of Artificial Intelligence Research, 55:953–994.

Ivan Vulić, Daniela Gerz, Douwe Kiela, Felix Hill, and Anna Korhonen. 2016. Hyperlex: A largescale evaluation of graded lexical entailment. CoRR, abs/1608.02117.

Tsung-Hsien Wen, David Vandyke, Nikola Mrkšić, Milica Gašić, Lina M. Rojas-Barahona, Pei-Hao Su, Stefan Ultes and Steve Young. 2017. A network-based end-to-end trainable task-oriented dialogue system. In Proceedings of EACL, pages 437-449.

John Wieting, Mohit Bansal, Kevin Gimpel, and Karen Livescu. 2015. From paraphrase database to compositional paraphrase model and back. Transactions of the ACL, 3:345–358.

John Wieting, Mohit Bansal, Kevin Gimpel, and Karen Livescu. 2016. Charagram: Embedding words and sentences via character n-grams. In Proceedings of EMNLP, pages 1504–1515.

Chang Xu, Yalong Bai, Jiang Bian, Bin Gao, Gang Wang, Xiaoguang Liu, and Tie-Yan Liu. 2014. RC-NET: A general framework for incorporating knowledge into word representations. In Proceedings of CIKM, pages 1219–1228.

Wen-Tau Yih, Geoffrey Zweig, and John C. Platt. 2012. Polarity inducing Latent Semantic Analysis. In Proceedings of ACL, pages 1212–1222. Steve Young, Milica Gašić, Blaise Thomson, and Jason Williams. 2013. POMDP-based Statistical Spoken Dialogue Systems: a Review. Proceedings of the IEEE.

Steve Young, Milica Gašić, Blaise Thomson, and Jason D. Williams. 2013. POMDP-Based Statistical Spoken Dialog Systems: A Review. Proceedings of the IEEE, 101(5):1160--1179.

Steve Young. 2010. Still talking to machines (cognitively speaking). In Proceedings of INTERSPEECH, pages 1–10.

Mo Yu and Mark Dredze. 2014. Improving lexical embeddings with semantic knowledge. In Proceedings of ACL, pages 545–550.

Will Y. Zou, Richard Socher, Daniel Cer, and Christopher D. Manning. 2013. Bilingual word embeddings for phrase-based machine translation. In Proceedings of EMNLP, pages 1393–1398.
